Decoding Product Codes and Staircase Codes with Iteration-Independent Weighting Coefficients

This paper presents an improved FEC decoder design outperforming Chase-Pyndiah decoding of product codes by $0.23$ dB. To achieve this, the decoder does not require iteration-dependent coefficients, making it implementation-friendly for sliding-window decoding of staircase codes.

==> CP.txt <==
Eb_N0	BER	FER
3.30	4.13e-02	1.00e+00
3.35	3.94e-02	1.00e+00
3.40	3.70e-02	1.00e+00
3.45	3.43e-02	1.00e+00
3.50	3.14e-02	1.00e+00
3.55	2.83e-02	1.00e+00
3.60	2.46e-02	1.00e+00
3.65	2.02e-02	1.00e+00
3.70	1.43e-02	9.95e-01
3.75	8.50e-03	9.65e-01
3.80	3.56e-03	7.55e-01
3.85	7.30e-04	3.77e-01
3.90	6.60e-05	7.40e-02
3.95    3.94e-06        8.45e-03
4.00    9.37e-08        2.60e-04




==> SC_Chase_Pyndiah_like.txt <==
Eb_N0	BER
3.3     3.16e-02
3.35    2.98e-02
3.4     2.75e-02
3.45    2.51e-02
3.5     2.25e-02
3.55    1.95e-02
3.6     1.45e-02
3.65    6.51e-03
3.7     1.03e-03
3.75    4.08e-05
3.8     5.29e-07
3.85    6.23e-08
3.9     0

==> SC_proposed.txt <==
Eb_N0	BER
3.1     3.45e-02
3.15    3.34e-02
3.2     3.18e-02
3.25    3.02e-02
3.3     2.82e-02
3.35    2.58e-02
3.4     2.29e-02
3.45    1.65e-02
3.5     3.40e-03
3.55    2.88e-05
3.6     1.56e-08

==> SOCS_B_L.txt <==
Eb_N0	BER	FER
3.30	2.83e-02	1.00e+00
3.35	2.58e-02	1.00e+00
3.40	2.27e-02	1.00e+00
3.45	1.89e-02	1.00e+00
3.50	1.20e-02	9.90e-01
3.55	5.94e-03	8.60e-01
3.60	1.54e-03	4.50e-01
3.65    2.01e-04        1.11e-01
3.70    8.10e-06        9.05e-03
3.75    2.11e-07        3.35e-04



==> proposed.txt <==
Eb_N0	BER	FER
3.30	2.79e-02	1.00e+00
3.35	2.58e-02	1.00e+00
3.40	2.29e-02	1.00e+00
3.45	1.91e-02	1.00e+00
3.50	1.32e-02	9.70e-01
3.55	5.88e-03	8.05e-01
3.60	1.75e-03	4.69e-01
3.65	1.92e-04	1.10e-01
3.70    1.09e-05        1.14e-02
3.75    3.32e-07        4.20e-04

